Neutrinos from Stored Muons nuSTORM: Expression of Interest

The nuSTORM facility has been designed to deliver beams of electron and muon neutrinos from the decay of a stored muon beam with a central momentum of 3.8 GeV/c and a momentum spread of 10%. The facility is unique in that it will: serve the future long- and short-baseline neutrino-oscillation programmes by providing definitive measurements of electron-neutrino- and muon-neutrino-nucleus cross sections with percent-level precision; allow searches for sterile neutrinos of exquisite sensitivity to be carried out; and constitute the essential first step in the incremental development of muon accelerators as a powerful new technique for particle physics. Of the world's proton-accelerator laboratories, only CERN and FNAL have the infrastructure required to mount nuSTORM. Since no siting decision has yet been taken, the purpose of this Expression of Interest (EoI) is to request the resources required to: investigate in detail how nuSTORM could be implemented at CERN; and develop options for decisive European contributions to the nuSTORM facility and experimental programme wherever the facility is sited. The EoI defines a two-year programme culminating in the delivery of a Technical Design Report.

==> 20-arXiv/20-01-Title.txt <==
Neutrinos from Stored Muons nuSTORM: Expression of Interest

